Characterizing Sensor Leaks in Android Apps

While extremely valuable to achieve advanced functions, mobile phone sensors can be abused by attackers to implement malicious activities in Android apps, as experimentally demonstrated by many state-of-the-art studies. There is hence a strong need to regulate the usage of mobile sensors so as to keep them from being exploited by malicious attackers. However, despite the fact that various efforts have been put in achieving this, i.e., detecting privacy leaks in Android apps, we have not yet found approaches to automatically detect sensor leaks in Android apps. To fill the gap, we designed and implemented a novel prototype tool, SEEKER, that extends the famous FlowDroid tool to detect sensor-based data leaks in Android apps. SEEKER conducts sensor-focused static taint analyses directly on the Android apps' bytecode and reports not only sensor-triggered privacy leaks but also the sensor types involved in the leaks. Experimental results using over 40,000 real-world Android apps show that SEEKER is effective in detecting sensor leaks in Android apps, and malicious apps are more interested in leaking sensor data than benign apps.

==> listing1.txt <==
public class SensorActivity extends Activity implements SensorEventListener {
 private SensorManager sensorManager;
 private Sensor pressure;
 private List<Sensor> deviceSensors;
 @Override
 public final void onCreate(Bundle savedInstanceState) {
  super.onCreate(savedInstanceState);
  setContentView(R.layout.main);
  // Get an instance of the sensor service, and use that to get an instance of a particular sensor.
  sensorManager = (SensorManager) getSystemService(Context.SENSOR_SERVICE);
  deviceSensors = sensorManager.getSensorList(Sensor.TYPE_ALL);
  pressure = sensorManager.getDefaultSensor(Sensor.TYPE_PRESSURE);
 }
 @Override
 public final void onAccuracyChanged(Sensor sensor, int accuracy) {
  // Do something here if sensor accuracy changes.
 }
 @Override
 public final void onSensorChanged(SensorEvent event) {
  float millibarsOfPressure = event.values[0];
  // Do something with this sensor data.
 }
 @Override
 protected void onResume() {
 //Register a listener for the sensor.
 super.onResume();
 sensorManager.registerListener(this, pressure, SensorManager.SENSOR_DELAY_NORMAL);
 }
 @Override
 protected void onPause() {
  //Unregister the sensor when the activity pauses.
  super.onPause();
  sensorManager.unregisterListener(this);
}}
